Privacy Enhanced QKD Networks: Zero Trust Relay Architecture based on Homomorphic Encryption

Quantum key distribution (QKD) enables unconditionally secure symmetric key exchange between parties. However, terrestrial fibre-optic links face inherent distance constraints due to quantum signal degradation. Traditional solutions to overcome these limits rely on trusted relay nodes, which perform intermediate re-encryption of keys using one-time pad (OTP) encryption. This approach, however, exposes keys as plaintext at each relay, requiring significant trust and stringent security controls at every intermediate node. These "trusted" relays become a security liability if compromised. To address this issue, we propose a zero-trust relay design that applies fully homomorphic encryption (FHE) to perform intermediate OTP re-encryption without exposing plaintext keys, effectively mitigating the risks associated with potentially compromised or malicious relay nodes. Additionally, the architecture enhances crypto-agility by incorporating external quantum random number generators, thus decoupling key generation from specific QKD hardware and reducing vulnerabilities tied to embedded key-generation modules. The solution is designed with the existing European Telecommunication Standards Institute (ETSI) QKD standards in mind, enabling straightforward integration into current infrastructures. Its feasibility has been successfully demonstrated through a hybrid network setup combining simulated and commercially available QKD equipment. The proposed zero-trust architecture thus significantly advances the scalability and practical security of large-scale QKD networks, greatly reducing reliance on fully trusted infrastructure.

==> cpu/tn-1-a2b2-performance-128bits-h-xor.csv <==
0.6
2.5
1.9
1.2
3.1
1.9
3.1
3.1
1.9
1.2
1.3
1.9
1.9
1.9
1.9
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.9
1.2
1.2
1.9
2.5
2.5
1.2
1.2
3.1
1.9
1.9
1.9
2.5
1.9
1.2
2.5
1.3
1.9
1.2
1.3
2.5
1.2
3.1
1.2
2.5
2.5
1.9
1.2
1.2
1.9
1.9
1.9
1.9
1.3
1.9
1.2
1.2
1.2
1.9
3.0
1.3
1.9
1.9
2.5
1.2
1.2
1.3
1.2
1.9
2.5
1.9
1.3
1.9
2.5
1.9
2.5
1.9
1.2
1.9
1.2
2.4
1.9
1.9
1.3
1.9
1.3
1.9
2.5
1.9
1.2
1.2
1.2
1.9
1.9
2.5
1.9
1.9
3.1
1.2
1.2
1.9
1.9
1.9
2.5
1.9
2.5
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.9
2.5
1.2
1.9
1.9
1.2
1.2
1.9
2.5
1.2
1.8
2.4
1.9
1.9
2.5
1.9
1.9
1.9
1.9
2.5
2.5
1.9
1.9
3.0
1.2
1.2
1.9
2.5
1.9
1.9
1.2
1.9
1.2
2.5
1.2
1.2
1.2
1.9
2.5
1.2
1.9
1.2
1.9
1.9
1.9
1.3
1.9
2.5
2.5
1.2
1.2
1.3
1.9
1.9
1.9
1.2
1.9
1.3
1.9
3.0
1.9
1.9
1.9
1.2
1.9
1.2
1.9
1.2
1.9
1.9
1.2
3.1
1.2
1.9
2.5
1.9
1.9
1.2
1.2
1.9
1.9
1.9
1.9
2.5
1.3
1.9
1.2
1.9
1.2
1.3
1.2
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.2
1.9
1.3
1.9
1.9
1.2
1.2
1.3
1.9
2.5
1.9
1.9
1.9
2.4
1.9
1.9
2.5
1.3
1.9
1.2
1.2
1.3
1.9
2.5
1.9
1.2
1.9
1.9
2.5
1.2
1.9
1.9
1.9
1.3
1.9
1.3
2.5
1.2
1.2
1.2
2.5
1.2
1.9
1.9
1.9
2.5
2.5
2.5
1.9
2.5
1.9
2.5
1.9
1.9
1.9
1.2
1.9
1.9
1.2
2.5
1.2
1.9
1.9
1.2
1.3
1.9
1.9
1.9
1.9
1.2


==> cpu/tn-1-a2b2-performance-256bits-h-xor.csv <==
2.5
1.2
1.2
1.2
1.2
1.2
1.3
1.9
1.9
2.5
1.9
3.1
1.9
1.9
1.3
1.2
1.3
2.4
1.2
1.9
1.2
2.5
1.3
2.5
2.5
1.9
2.4
1.3
1.9
1.3
1.9
1.9
1.9
2.5
1.2
1.9
1.9
1.3
2.4
1.9
1.2
2.5
1.9
1.2
1.9
1.2
2.5
1.3
1.9
1.9
2.5
1.9
1.9
1.9
2.5
1.2
1.9
1.9
1.9
2.5
1.9
1.3
1.9
1.9
1.9
1.3
1.3
1.2
1.9
1.9
1.2
1.2
2.4
1.2
1.9
1.3
1.9
1.2
2.5
2.5
1.9
1.9
1.2
1.3
1.3
1.2
1.3
1.9
1.2
1.9
1.3
1.2
2.5
1.3
1.3
3.1
1.2
2.4
2.5
1.2
1.9
1.9
1.9
1.9
1.9
1.2
1.2
1.9
1.9
1.9
3.1
1.9
1.9
1.9
1.9
1.9
2.5
1.9
1.9
1.2
1.9
2.5
1.9
1.9
1.2
1.2
1.2
2.5
1.2
3.1
1.2
2.5
1.2
1.9
1.2
1.9
1.9
1.9
1.9
1.2
1.2
1.9
3.1
1.9
1.9
1.2
2.5
1.3
1.9
1.9
1.2
1.3
1.2
1.3
1.2
2.5
1.9
1.2
1.9
1.2
2.5
3.1
1.2
2.5
1.3
2.5
1.2
2.5
1.2
1.9
1.2
1.9
1.3
1.3
2.5
1.9
1.9
2.4
1.2
1.9
2.5
2.4
1.9
1.2
1.9
1.2
1.9
1.2
1.9
2.5
1.2
1.2
1.9
1.2
1.8
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.2
1.9
2.5
1.2
1.3
2.5
3.1
1.2
1.2
1.9
1.9
2.5
1.9
2.4
1.9
1.2
1.2
1.9
2.5
1.9
3.1
2.5
1.2
1.2
1.9
2.5
1.9
1.2
1.9
1.9
3.0
2.5
1.9
2.4
1.9
1.2
1.9
2.5
2.5
2.5
1.2
1.2
1.2
1.9
1.9
1.2
1.9
1.3
1.9
2.5
1.9
1.9
1.2
1.9
1.3
1.9
1.9
1.3
1.2
2.5
1.9
1.9
1.3
1.2
1.3
1.9
3.1
1.2
1.2
1.3
1.9
2.5
3.0
1.2
1.9
1.9
2.5
1.9
1.3
1.9
1.9
1.9
2.5
1.9
1.9
1.9
1.9
2.5
1.2
1.9
1.2
2.4
1.9
1.9
1.9
1.9
1.9
1.9
2.5
2.5
1.9
1.3
1.9
3.0
2.5
1.9
1.9
1.9
1.9
1.2
1.2
1.2
1.9
2.5
1.9
1.9
1.9
2.4
3.1
2.5
1.9
1.2
1.9
1.2
1.9
1.9


==> cpu/tn-2-a2b1-performance-128bits-h-xor.csv <==
0.6
1.2
1.9
2.5
1.2
1.9
1.3
1.3
1.3
1.9
1.2
1.3
1.9
2.4
1.2
1.8
1.3
2.5
1.9
1.3
1.2
1.2
2.5
2.5
1.2
2.5
2.5
2.5
2.5
2.5
1.3
1.3
1.9
2.5
1.9
1.9
1.9
1.9
1.2
1.9
1.3
1.9
1.9
1.9
1.8
1.9
1.2
1.9
1.9
1.3
1.2
1.2
2.5
1.9
1.9
1.9
1.3
1.9
1.9
1.3
1.9
1.9
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.9
1.2
1.9
1.3
1.9
1.3
2.5
1.9
2.5
2.5
2.5
1.9
1.2
1.9
2.5
1.2
2.5
1.9
1.2
1.2
3.1
1.9
1.9
1.9
1.9
1.9
1.2
3.1
1.3
2.5
1.9
1.2
1.9
2.5
1.9
1.9
1.3
1.9
3.0
1.9
3.1
2.5
2.4
1.9
1.2
2.5
1.2
1.9
1.9
1.9
2.4
1.3
1.9
1.2
1.9
2.4
1.9
2.5
1.9
1.9
1.9
1.9
1.3
1.2
2.5
1.2
1.9
1.9
2.5
1.9
1.9
2.5
1.2
2.4
3.0
1.2
1.2
1.2
1.9
1.9
1.9
3.1
1.9
2.5
1.2
1.9
1.9
1.9
2.5
1.3
1.9
1.2
1.9
2.5
1.2
2.5
3.1
1.9
1.3
1.2
1.2
1.3
1.2
1.9
2.5
1.9
1.2
1.9
2.4
1.3
1.9
1.9
1.9
2.5
1.9
2.5
1.8
1.2
1.2
1.9
1.2
1.3
1.3
1.3
1.3
1.9
1.3
1.9
1.9
1.9
1.3
1.9
1.9
1.9
1.9
1.2
1.9
2.5
1.9
1.9
1.9
3.1
1.9
1.2
1.9
1.9
1.2
2.5
1.9
1.9
1.2
1.9
1.9
1.9
1.2
1.9
1.9
2.5
1.9
1.3
2.5
1.9
1.9
1.9
1.9
1.3
1.9
2.5
1.2
2.5
1.2
2.5
1.3
1.9
1.9
1.3
2.5
1.9
1.2
1.9
1.9
1.9
1.8
1.9
1.2
1.9
1.3
2.5
1.9
1.2
1.9
2.5
1.9
1.9
1.9
2.5
1.3
1.9
2.5
1.2
2.5
1.9
1.3
1.2
1.9
2.4
1.9
1.9
1.9
1.3
1.9
1.9
1.9
1.9
1.9
1.2
1.9
2.5
1.9
1.9
1.9
2.5
1.2
1.9
2.5
1.9
1.9
1.9
1.8
1.2
1.9
1.2
1.9
1.3
1.9
1.9
1.9
1.2
1.2
1.2
1.3
1.9
1.9
1.3
1.9
1.8
1.9
1.2
1.3
2.4
1.2
1.2
1.9
1.9
1.2
1.9
1.9
1.3
1.3
1.2
1.9
3.1
1.9
1.9
2.5
1.9
1.9
2.5
1.9
1.2
1.9
1.2
1.9
1.3
1.2
2.5
1.2
2.5
1.2
1.9
2.5
1.9
2.5
1.3
1.9
1.9
1.3
1.9
2.5
1.2
2.5
1.2
1.9
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.3
1.9
1.9
1.2
1.9
1.2
1.9
1.9
1.9
1.3
1.3
1.3
1.9
1.2
1.9
1.3
1.2
1.3
2.5
1.9
1.3
2.5
1.9
1.9
1.9
2.5
1.9
1.3
1.2
1.8
1.9
1.9
1.9
1.2
1.2
1.2
1.9
2.5
1.3
1.9
2.4
1.3
1.9
1.9
1.3
1.2
1.9
1.2
1.3
1.3
1.3
1.9
1.3
1.9
1.2
1.2
1.2
1.9
1.9
1.9
2.8
1.9
1.2
1.9
2.5
1.9
1.2
1.9
1.2
1.9
1.9
1.9
1.2
2.5
2.5
1.3
1.9
1.9
1.2
1.3
1.3
1.3
1.9
1.9
1.9
1.2
1.9
2.5
2.5
1.2
1.3
2.5
1.9
1.3
1.2
1.3
2.5
1.3
2.5
3.1
1.9
1.2
2.4
1.9
1.9
1.9
1.9
1.9
1.2
2.5
1.9
1.9
2.5
2.4
1.9
1.9
2.5
1.9
1.9
1.3
2.5
2.5
1.9
1.9
2.5
1.3
2.5
1.9
2.5
1.2
1.3
1.2
1.9
1.9
1.2
2.5
1.3
1.3
2.5
2.5
1.9
1.3
3.1
1.9
1.9
2.5
1.3
1.9
1.9
1.2
1.9
1.3
1.2
1.3
1.9
1.3
2.5
1.2
1.2
2.5
2.5
1.9
1.2
1.9
2.5
1.9
1.9
2.5
1.2
1.9
1.9
1.2
2.5
2.5
1.9
1.9
1.9
1.3
1.9
1.9
1.2
1.9
1.9
1.2
1.9
1.2
1.3
1.9
1.8
1.3
1.9
1.2
1.3
1.9
1.9
1.9
1.2
2.5
1.9
3.1
1.9
1.9
1.9
1.9
1.9
1.2
2.5
2.5
1.2
2.5
1.9


==> cpu/tn-2-a2b1-performance-128bits-xor.csv <==
0.0
0.0
0.0
0.2
0.0
0.3
0.2
0.2
0.6
0.1
0.5
0.5
0.1
0.0
1.1
0.5
0.2
0.0
0.1
0.3

==> cpu/tn-2-a2b1-performance-256bits-h-xor.csv <==
1.2
1.9
1.9
1.2
2.5
1.2
1.3
2.5
1.9
1.9
1.3
1.2
1.2
1.9
1.2
1.8
1.2
1.9
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.9
2.4
1.2
1.9
1.9
1.9
1.9
2.5
1.2
3.0
1.9
1.2
1.9
1.9
2.5
1.9
1.9
1.3
1.9
1.9
1.9
2.5
1.3
1.9
1.8
1.2
1.2
3.1
1.8
1.9
2.5
1.9
1.3
1.9
1.9
2.5
1.2
1.3
1.9
2.5
1.9
1.2
1.9
1.3
1.9
1.2
1.2
1.3
1.2
1.9
1.9
1.9
2.5
1.2
1.9
1.3
1.3
1.2
1.9
2.5
1.2
1.9
1.2
1.2
1.2
1.3
1.2
1.9
1.9
1.9
2.5
2.5
1.9
1.2
2.4
1.2
1.9
1.9
1.9
1.9
1.3
1.2
2.5
1.9
1.2
1.9
2.5
1.9
2.5
1.3
1.2
1.8
1.9
1.2
1.2
2.5
1.9
1.3
1.9
1.9
1.9
1.9
1.9
2.5
2.5
1.9
1.2
1.9
1.9
1.2
2.5
1.9
1.9
1.9
1.9
1.9
1.9
2.5
2.5
1.2
3.0
1.3
1.9
1.9
2.5
1.9
1.8
1.9
2.4
1.9
1.9
1.9
1.2
1.9
1.9
1.9
1.2
2.5
1.2
1.3
1.3
1.9
1.2
1.9
2.5
1.8
1.9
2.5
1.2
1.3
1.9
1.2
1.9
1.9
1.2
1.9
1.3
1.9
2.5
2.4
1.9
1.3
3.1
2.5
1.9
2.5
1.2
1.9
1.9
2.5
1.2
1.9
1.9
1.2
1.3
1.9
1.9
1.3
1.9
1.9
1.9
1.9
1.3
1.9
1.9
1.2
1.9
1.3
1.9
1.9
1.9
1.2
2.4
2.5
2.5
1.9
1.9
1.2
1.9
1.9
1.9
1.3
1.9
1.9
1.9
3.0
1.9
1.9
2.5
1.9
1.9
1.9
1.9
1.3
1.3
1.9
1.9
1.9
1.9
1.3
1.2
2.5
1.9
1.3
1.3
1.9
1.2
1.3
3.1
1.2
1.3
1.9
1.9
1.8
1.9
1.9
1.2
1.2
1.2
1.9
1.9
1.2
1.9
1.9
1.8
2.5
1.9
1.9
1.9
2.5
1.2
1.9
1.3
1.2
1.2
1.9
1.3
1.9
1.3
1.2
1.9
1.9
1.9
1.2
1.9
2.5
2.5
1.9
1.9
1.3
1.3
1.2
1.9
1.9
1.9
1.3
1.2
1.2
1.9
1.3
1.9
1.8
1.9
1.9
1.9
1.9
1.9
1.3
1.9
1.9
1.3
1.9
2.5
1.9
1.3
1.9
1.9
1.9
1.2
1.2
1.9
1.9
2.5
1.9
1.9
1.2
1.9
1.9
1.9
2.5
1.9
1.3
1.2
1.9
1.3
1.9
1.9
1.3
3.1
2.5
1.2
1.9
1.2
1.2
2.5
1.9
1.9
1.3
2.5
1.9
2.5
1.9
1.9
1.9
1.2
1.2
1.2
1.2
1.9
1.9
1.2
2.4
1.9
1.2
1.2
1.9
1.9
1.9
1.9
1.9
2.5
1.9
2.5
1.3
1.9
1.2
1.9
1.9
1.2
1.9
1.2
1.8
1.9
2.5
1.9
1.3
2.5
1.3
1.9
1.2
1.2
1.2
2.5
1.2
1.9
1.9
1.9
1.9
1.3
1.2
1.2
2.5
1.3
2.5
1.9
1.3
1.9
2.5
1.9
1.2
3.1
1.9
1.9
2.5
2.5
1.9
2.5
1.9
1.9
1.9
1.2
1.9
1.9
3.1
1.9
1.9
2.5
1.3
1.9
2.5
1.9
1.9
1.9
1.2
1.9
1.9
2.5
2.5
1.9
2.4
1.2
1.9
3.1
1.9
1.9
1.2
1.8
1.3
1.2
1.9
1.2
1.2
1.9
1.9
1.9
1.3
1.9
1.9
1.9
1.3
1.9
1.9
1.2
1.9
1.9
2.5
2.5
2.5
1.3
1.9
1.9
1.9
1.2
1.2
1.9
1.9
1.9
1.2
1.2
1.9
1.9
1.9
2.5
1.9
1.9
1.2
1.9
1.3
1.8
1.9
1.2
1.3
1.2
2.5
1.2
1.3
1.3
2.5
1.2
1.9
2.5
1.2
1.2
1.9
1.9
1.2
1.2
1.9
1.9
2.5
1.9
1.9
1.9
1.2
2.5
1.9
1.3
1.2
1.3
1.8
2.5
1.2
1.9
1.3
1.2
2.5
1.9
2.5
1.9
1.9
1.3
1.2
1.9
1.9
1.9
1.9
1.2
1.2
1.3
1.2
1.9
1.2
1.2
1.9
1.3
2.5
1.3
1.2
2.5
1.9
1.2
1.9
1.2
1.2
1.9
1.9
1.9
1.2
1.2
1.9
1.9
1.2
1.8
1.9
1.3
1.3
1.3
1.9
1.3
1.9
1.3
1.9
1.3
1.8
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.3
1.9
1.9
1.9
1.2
1.3
1.2
1.9
1.9
1.9
1.9
1.2
1.9
1.2
2.5
1.9
1.3
1.9
1.9
1.2
1.9
2.5
1.9
1.9
1.2
1.2
2.5
1.2
1.3
2.5
1.9
1.2
1.9
2.5
1.3
1.2
3.1
1.3
1.9
1.9
1.9
1.2
1.9
1.9
1.2
1.9
1.9
1.9
1.9
1.2
2.5
1.8
1.9
1.9
1.9
1.2
2.5
1.9
1.9
1.2
1.9
1.9
1.9
1.9
2.5
3.1
1.9
1.3
1.9
1.9
1.2
1.2
1.3
1.9
1.9
1.9
1.9
1.3
1.3
1.2


==> cpu/tn-2-a2b1-performance-256bits-xor.csv <==
0.0
0.0
0.0
0.0
1.1
0.0
0.1
1.1
0.2
0.9
1.2
0.3
0.2
1.1
0.2
0.3
0.0
0.0
0.3


==> cpu/tn-3-a1b3-performance-128bits-h-xor.csv <==
1.2
1.9
2.5
1.9
2.5
1.9
2.5
2.5
1.9
1.9
1.2
1.9
2.5
1.2
1.9
2.4
2.5
1.2
2.5
1.9
1.3
1.9
1.9
3.0
1.9
1.2
1.9
1.2
2.4
1.3
1.9
2.5
1.3
1.3
1.9
1.9
2.5
1.2
1.9
2.4
1.9
3.0
1.3
1.9
1.2
1.9
1.9
1.9
3.1
1.2
1.9
2.5
1.3
1.9
2.5
2.5
3.1
1.2
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.2
1.3
1.9
1.9
1.2
1.9
2.5
1.9
1.2
3.1
1.9
2.5
1.2
1.3
1.8
1.9
1.2
2.5
2.5
1.9
1.9
1.3
1.9
2.5
2.5
1.2
1.3
1.9
1.3
1.3
1.9
2.5
1.9
2.5
1.9
2.5
1.8
1.9
1.9
2.5
1.2
1.2
1.9
1.9
1.9
1.3
2.5
1.9
1.2
1.9
1.2
2.5
1.8
1.3
1.2
1.9
1.9
2.5
1.2
1.3
2.5
1.9
2.5
1.9
1.9
2.5
2.5
2.5
1.9
1.9
1.9
1.9
1.8
3.1
1.9
1.9
2.5
1.9
2.5
1.2
1.2
1.9
1.3
1.9
1.9
1.3
3.0
1.9
1.2
2.5
1.9
1.3
1.9
1.3
1.9
1.2
1.2
1.9
1.3
1.2
2.5
1.9
1.9
1.9
1.9
1.2
1.2
1.9
1.9
1.3
1.3
1.3
1.9
2.5
1.9
2.5
1.9
3.0
1.9
1.9
1.9
1.3
1.3
1.9
2.5
1.3
1.8
1.9
2.5
1.9
1.3
1.9
2.5
2.5
1.9
1.9
1.9
2.5
1.9
1.9
1.2
1.9
2.5
3.1
2.5
3.1
1.9
2.5
1.9
2.5
1.9
1.2
1.2
1.9
1.9
1.2
1.3
2.5
1.9
1.2
1.9
1.2
1.3
1.9
1.2
1.2
1.3
2.5
1.2
1.2
1.9
1.3
1.2
1.9
1.9
1.9
2.5
1.9
3.1
1.3
1.2
1.3
1.3
1.3
1.8
1.9
2.4
1.9
1.3
1.3
3.1
1.2
1.9
1.9
2.5
1.9
1.9
1.2
3.1
1.9
1.9
2.5
1.9
1.9
1.9
1.9
1.9
1.9
2.4
1.9
1.2
1.3
1.9
1.2
1.2
1.9
1.9
1.9
1.3
1.8
2.5
1.2
1.9
3.1
1.2
1.9
1.9
1.9
1.9
1.9
2.5
1.9
1.3
1.9
1.9
1.9
2.5
1.9
1.9
1.3
1.2
1.9
2.5
1.9
1.9
2.5
1.9
1.2
1.9
1.9
1.3
2.5
1.9
1.2
1.9
2.5
1.9
1.2
1.9
1.9
1.9
1.9
1.9
2.5
1.2
1.9
1.9
1.9
1.3
1.3
1.9
1.9
2.5
1.9
1.9
2.5
1.2
2.5
1.9
2.5
1.2
2.5
1.2
1.9
1.3
1.2
1.9
1.3
1.3
2.5
1.2
1.9
2.5
1.9
1.3
1.9
1.9
2.5
2.4
1.9
1.9
3.1
1.9
1.3
1.9
1.3
1.3
1.9
1.9
1.9
1.3
1.2
2.5
1.2
2.5
1.9
2.5
3.1
1.2
1.9
1.2
1.3
1.9
1.9
1.9
1.9
1.2
1.2
1.9
1.9
1.9
1.9
1.9
1.2
2.5
1.9
1.8
2.4
1.3
1.2
2.5
1.2
2.5
1.9
1.9
1.9
1.9
1.2
2.5
1.2
1.2
1.9
1.9
1.8
1.9
1.9
1.9
1.9
1.2
1.9
1.3
1.2
1.9
1.9
2.5
2.5
1.9
1.8
1.9
1.3
1.9
1.9
1.9
3.1
1.3
1.3
1.9
1.9
2.4
1.9
2.5
1.9
1.9
1.9
2.4
1.9
1.2
1.9
1.9
1.2
1.9
1.3
1.9
1.9
1.2
1.3
2.5
1.9
1.9
1.2
1.2
1.2
1.2
1.9
1.9
2.5
1.2
1.9
1.9
1.3
1.9
1.9
1.2
1.3
1.9
1.9
1.9
1.3
1.9
1.9
1.9
1.9
1.9
1.3
3.0
1.9
1.3
1.2
1.9
1.2
2.5
1.9
3.3
1.3
1.3
1.3
1.9
1.9
1.9
2.5
1.2
1.9
1.3
1.9
1.9
1.3
1.2
1.3
1.3
1.3
3.0
3.1
2.5
1.3
1.2
1.9
1.2
1.9
1.9
1.2
1.9
1.9
1.3
1.3
1.3
1.2
1.2
1.9
1.2
1.9
2.5
1.2
2.5
1.9
1.3
1.2
1.2
1.9
1.9
1.3
1.3
1.2
1.9
1.3
1.9
1.9
1.9
1.9
1.2
1.2
1.9
1.9
2.5
1.9
2.5
1.3
1.9
2.5
1.9
1.9
2.5
2.5
1.9
1.2
1.2
1.3
2.5
2.5
1.2
2.5


==> cpu/tn-3-a1b3-performance-128bits-xor.csv <==
0.0
0.2
0.0
0.0
0.0
0.7
0.0
0.0
1.1
0.0
0.0
0.1
0.2
0.0
0.0
0.1
0.1
0.2
0.1
0.3

==> cpu/tn-3-a1b3-performance-256bits-h-xor.csv <==
0.6
1.9
1.9
1.9
3.1
1.9
2.5
1.9
2.5
2.4
3.1
1.9
1.2
1.9
1.9
1.2
1.9
1.9
1.9
1.9
1.3
1.9
1.9
1.2
1.9
2.5
2.5
1.3
1.2
1.9
1.9
1.9
2.5
1.2
2.5
2.5
1.9
1.3
1.9
1.9
2.5
1.9
1.9
1.9
1.9
1.9
1.2
1.3
1.2
1.3
1.2
1.2
1.9
1.9
1.3
1.9
1.2
1.9
1.9
2.5
1.9
1.3
2.5
1.9
1.9
2.5
2.5
1.9
1.3
1.3
2.5
1.3
1.2
1.9
1.2
1.9
1.9
1.2
2.5
1.9
1.3
2.5
2.5
1.9
1.9
1.9
1.9
1.2
1.9
1.9
2.5
1.9
1.2
2.5
1.2
1.2
1.9
1.2
1.2
2.5
1.8
1.9
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.2
2.5
1.2
1.9
1.3
1.9
1.9
1.3
1.9
1.3
2.5
1.3
1.9
1.9
3.1
1.9
1.2
1.2
1.2
3.1
1.2
2.5
1.3
1.9
1.9
2.5
1.9
1.3
1.3
2.4
1.2
1.2
2.5
1.9
1.9
1.3
2.5
1.9
2.5
1.2
1.2
1.2
1.2
1.9
1.9
2.5
2.5
1.2
2.5
1.3
1.9
1.2
3.0
1.9
2.5
1.9
1.9
1.9
1.9
1.2
1.2
1.9
1.9
2.5
2.5
1.9
1.9
1.9
1.9
3.1
1.9
1.9
1.9
1.9
1.2
1.9
2.5
1.8
1.3
1.3
1.9
1.3
1.3
1.2
2.5
1.9
1.2
2.5
1.3
1.9
1.3
2.5
1.2
1.9
1.9
2.5
1.2
1.9
1.3
2.5
1.2
1.9
1.9
1.9
1.9
1.2
1.9
1.2
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.3
1.9
2.5
2.5
1.3
3.1
1.9
1.9
2.4
2.5
1.9
1.2
1.9
3.0
2.4
2.5
1.9
1.9
1.2
1.9
1.2
1.9
1.9
1.2
1.2
1.2
1.9
1.3
1.9
1.9
1.3
1.9
1.2
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.9
1.3
1.3
1.9
1.3
1.3
1.9
2.5
1.3
3.0
1.9
2.5
1.2
1.2
3.1
1.9
1.2
3.1
1.9
2.5
1.3
2.5
1.3
1.9
1.9
1.9
3.1
1.9
1.2
1.3
2.4
1.3
1.9
1.9
1.9
1.3
1.9
1.2
1.3
1.2
1.9
2.5
1.9
1.3
1.9
1.9
1.9
2.5
1.9
2.5
1.9
1.2
1.3
2.5
1.8
1.3
1.9
1.3
1.3
1.9
1.3
1.9
1.9
1.9
1.9
1.9
1.8
1.3
1.2
1.9
1.9
1.9
2.5
1.9
1.9
1.9
1.9
1.9
1.9
1.3
1.9
2.5
2.5
1.9
2.5
1.2
1.2
1.3
1.3
1.9
1.9
1.9
1.9
2.5
2.5
1.9
1.9
1.9
1.2
1.9
1.3
1.3
1.3
2.5
1.9
1.9
1.9
1.9
1.9
1.2
1.3
1.3
1.3
1.2
1.2
1.9
1.2
1.8
1.9
1.9
1.2
1.9
1.9
1.8
1.2
2.5
1.3
1.3
1.9
1.3
1.9
1.3
1.3
2.5
1.2
1.2
3.1
1.9
1.2
2.4
1.9
1.2
2.5
1.3
1.9
1.9
1.9
2.5
1.9
1.2
1.3
1.9
1.3
1.9
1.3
1.9
1.9
1.9
1.8
2.5
1.9
1.9
1.2
1.9
1.9
1.3
1.9
1.9
1.3
2.4
1.9
1.9
1.9
1.9
1.3
1.2
1.9
1.9
2.5
1.9
1.9
1.2
1.9
2.5
1.3
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.2
1.3
1.2
1.3
1.3
1.9
1.9
1.9
1.2
1.3
1.2
1.9
1.9
2.5
2.5
1.2
1.2
1.9
2.5
2.5
1.3
1.9
1.9
2.5
1.9
2.5
1.9
1.8
2.5
1.9
1.9
1.9
1.3
1.9
2.5
1.9
1.3
1.2
1.3
1.2
2.5
1.3
1.9
1.2
1.9
1.9
1.9
1.2
1.9
1.2
1.9
1.9
2.5
1.2
1.9
1.9
2.5
1.9
2.5
2.4
2.5
1.9
2.5
1.9
1.9
1.2
1.2
2.5
1.3
1.2
1.2
1.9
1.9
1.9
1.8
1.2
1.3
1.2
1.9
2.5
1.9
1.9
1.3
1.9
3.1
1.3
1.3
1.2
1.9
1.3
1.9
2.4
1.9
1.9
1.9
1.3
3.1
1.2
1.2
1.2
1.3
1.3
1.9
1.9
1.2
2.5
1.9
1.8
2.4
1.3
1.9
1.3
1.9
1.9
1.2
1.9
1.3
1.2
1.8
1.3
1.9
1.9
1.2
2.4
1.2
1.9
2.5
3.1
2.5
1.9
2.5
1.9
1.3
2.5
2.5
1.2
1.9
1.3
1.3
1.9
1.9
1.8
1.9
1.9
1.9
1.9
1.9
1.9
1.9
2.5
1.9
2.5
1.3
1.9
2.5
1.9
2.5
1.9
1.3
1.2
1.9
1.9
1.2
2.4
1.9
1.9
1.2
1.9
2.5
1.2
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.2
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.3
1.9
1.9
2.5
1.9
3.1
1.9
1.9
2.5
1.9
2.5
1.9
1.3
1.9
1.2
1.9
2.5
2.5
1.9
3.0
1.2
1.3
1.3
1.9


==> cpu/tn-3-a1b3-performance-256bits-xor.csv <==
1.2
0.0
0.0
0.0
0.1
0.0
0.0
0.0
1.1
0.5
0.9
0.2
0.1
0.1
0.0
0.3
1.4
1.2
1.2
0.0

==> cpu/tn-4-a3b4-performance-128bits-h-xor.csv <==
0.6
1.8
1.2
1.9
1.3
1.2
1.9
1.2
1.9
2.5
1.9
1.2
2.5
1.9
2.5
1.3
2.5
1.9
3.1
1.9
2.5
1.9
1.9
2.5
1.9
1.9
2.5
1.2
1.8
2.5
1.2
2.5
1.2
1.9
1.9
2.5
1.2
1.3
1.3
1.2
1.9
2.4
1.3
1.2
1.3
1.9
1.8
1.9
1.9
2.5
2.5
2.4
1.9
1.9
2.5
2.5
1.9
1.9
2.5
1.9
1.3
1.2
1.2
2.5
1.8
1.9
2.5
1.3
1.9
1.2
1.2
1.8
1.9
1.9
2.5
1.8
1.9
1.9
1.9
1.8
2.5
2.5
1.2
1.9
1.9
1.3
1.2
1.9
1.9
1.2
2.5
1.9
1.3
1.2
2.5
1.3
1.9
1.9
1.2
1.9
1.9
2.5
1.9
2.4
1.9
2.5
1.2
1.9
1.9
1.8
3.1
1.3
1.3
1.9
1.9
1.9
1.9
2.4
1.2
1.2
1.3
2.5
1.9
1.9
1.9
1.9
1.9
1.2
2.5
1.2
1.9
1.9
2.5
1.9
1.2
1.2
1.9
2.5
1.9
2.4
1.9
1.3
2.5
2.5
1.9
1.9
1.9
1.9
1.3
2.4
1.2
1.9
1.3
1.9
2.5
2.4
2.5
1.3
1.9
1.9
1.9
1.9
2.5
2.5
1.3
3.1
1.8
1.2
2.5
1.9
1.2
1.2
1.9
1.9
1.9
1.9
1.2
2.4
1.9
1.2
1.9
1.3
1.9
3.1
1.3
1.8
1.3
1.8
1.2
1.8
1.9
3.1
1.9
1.9
2.5
1.3
1.2
1.9
3.1
1.3
2.5
1.9
2.4
1.3
1.3
1.9
2.5
1.9
1.3
1.3
1.8
2.5
2.5
1.3
2.5
1.8
2.5
1.2
1.9
2.5
1.9
3.0
1.2
2.4
1.9
1.9
1.3
1.9
1.3
2.5
1.2
1.9
1.9
1.2
3.1
2.5
1.9
2.5
1.2
1.3
1.8
2.5
1.2
1.9
1.9
1.9
1.3
1.8
1.9
3.1
2.5
2.5
1.2
2.4
1.2
1.9
1.3
1.9
1.2
1.9
1.2
2.4
2.5
1.8
1.9
2.5
1.2
1.2
2.5
1.2
1.3
1.2
1.2
1.9
1.9
1.2
1.9
1.2
1.2
1.2
1.2
1.9
1.8
1.9
3.1
2.5
1.9
2.5
2.5
1.8
2.5
2.5
1.2
1.3
1.3
1.2
1.9
1.9
1.9
1.9
1.9
1.3
2.5
1.9
1.9
2.5
2.5
1.9
1.2
1.9
1.9
1.8
1.9
1.2
1.2
1.9
1.9
3.0
1.9
1.8
1.2
3.1
2.5
3.1
1.2
1.8
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.8
1.9
1.8
1.9
1.3
2.5
1.2
1.9
2.4
1.3
2.4
1.9
1.9
3.1
3.1
3.1
1.2
3.1
1.9
1.9
1.9
1.2
1.9
1.2
1.3
1.9
1.9
1.8
2.5
1.3
1.9
1.8
1.3
1.2
1.9
2.5
1.9
2.4
1.2
3.4
1.9
1.9
1.9
1.2
1.3
1.9
1.2
1.3
1.9
1.9
1.2
1.8
1.3
1.9
2.5
1.2
1.9
1.2
2.5
1.9
3.1
1.8
2.5
3.1
1.3
1.2
1.9
2.5
2.5
3.1
2.5
3.1
1.9
1.8
3.0
1.2
2.5
1.2
1.9
1.3
2.5
1.3
1.2
2.5
1.3
1.2
1.9
1.9
2.5
2.5
1.9
1.3
1.3
1.9
1.2
1.9
3.1
1.9
1.9
1.9
1.9
1.9
1.9
2.4
1.9
1.9
1.9
2.4
1.2
1.3
3.1
1.9
1.9
2.5
3.1
1.2
3.1
1.2
2.5
1.3
1.9
1.9
2.4
1.9
1.9
1.8
1.9
1.3
3.1
1.9
1.9
1.9
2.5
1.9
1.9
1.2
1.3
1.2
1.9
1.9
1.9
1.9
1.3
1.8
1.9
2.4
1.2
1.9
1.9
2.5
1.9
1.2
2.5
3.1
1.9
2.4
1.2
1.9
1.3
1.9
2.5
1.9
3.1
1.3
1.9
1.9
2.5
1.2
2.4
1.3
1.9
1.8
1.9
2.8
1.9
1.3
1.2
1.9
1.3
1.3
2.5
1.8
1.2
2.5
1.9
1.3
1.2
2.5
1.2
1.9
2.5
2.5
1.9
1.8
2.5
2.5
1.9
1.9
1.9
1.9
1.3
1.3
1.9
2.5
1.2
1.3
1.8
1.9
1.9
1.2
1.9
1.2
2.5
2.5
1.9
1.9
1.2


==> cpu/tn-4-a3b4-performance-128bits-xor.csv <==
0.0
0.0
0.0
1.2
0.0
0.0
0.4
0.0
0.5
0.0
0.8
0.2
0.3
0.0
0.0
0.0
0.1
0.1
0.0
0.5

==> cpu/tn-4-a3b4-performance-256bits-h-xor.csv <==
0.6
1.9
1.2
1.8
1.9
1.2
1.2
1.2
1.9
1.3
1.9
1.9
2.4
1.9
2.5
1.9
2.5
2.5
1.2
2.4
1.9
1.3
2.4
1.9
1.9
1.9
2.4
2.5
1.9
3.0
1.3
2.4
1.2
1.9
1.2
1.9
1.9
1.9
1.9
1.9
1.2
1.3
1.9
1.9
1.9
1.9
2.5
2.4
1.9
1.8
1.9
1.8
2.5
2.4
1.9
2.4
1.3
1.9
1.9
2.4
1.8
2.4
1.9
1.8
1.9
2.5
1.3
1.3
1.9
1.2
1.9
2.5
1.3
1.3
2.5
1.9
1.9
3.0
2.5
1.2
1.3
1.9
3.1
1.9
1.9
1.9
1.9
1.3
1.3
1.9
1.9
1.9
1.2
2.5
1.9
1.9
1.9
3.0
1.2
2.5
1.8
3.4
2.5
1.9
2.5
1.2
1.3
1.9
1.9
1.9
1.3
1.9
1.9
3.0
1.9
1.9
1.2
1.9
1.2
1.9
1.9
1.2
1.2
1.2
1.8
3.1
1.9
1.3
2.5
2.5
1.2
3.0
1.2
1.8
1.9
2.4
1.2
1.3
1.2
1.9
1.2
1.9
1.3
1.2
1.2
1.3
1.2
1.9
1.2
2.5
1.8
1.9
1.8
2.5
1.9
1.3
1.3
2.5
2.5
2.5
1.2
1.9
2.5
1.2
1.9
2.5
1.9
1.3
1.9
1.2
1.9
1.9
1.3
1.3
1.9
3.1
1.8
1.9
2.5
1.9
1.2
3.1
1.9
1.2
1.3
1.9
1.8
1.3
3.0
1.9
2.5
2.5
1.8
1.3
2.4
1.2
2.5
1.9
1.2
1.9
1.2
1.3
1.9
1.9
1.9
1.9
1.9
2.5
1.9
1.9
1.9
1.3
3.1
1.9
1.2
1.2
1.9
1.9
1.9
2.5
1.9
1.3
1.9
1.3
1.9
1.9
2.5
1.3
1.9
1.9
1.9
1.9
1.9
2.5
1.2
1.9
1.9
1.9
1.9
1.9
1.9
2.5
1.9
1.9
1.2
2.4
1.9
1.2
2.5
1.3
1.9
2.5
1.9
1.3
1.8
1.3
1.9
2.4
1.2
2.4
1.9
3.1
1.9
1.9
1.9
2.5
1.2
1.9
1.9
1.9
1.2
1.3
2.4
1.3
3.0
1.2
1.3
1.2
3.0
1.2
1.8
1.9
1.3
1.9
1.8
1.9
1.9
1.9
3.1
1.3
1.9
2.5
1.9
1.9
2.8
1.9
2.5
1.9
1.9
1.3
1.8
1.9
1.9
1.9
1.3
2.5
2.5
1.9
2.5
1.9
3.0
1.9
1.9
1.3
1.9
1.2
1.9
1.8
2.5
1.3
1.3
1.9
1.8
1.9
2.5
1.2
1.9
1.9
1.9
1.9
2.5
1.9
2.5
1.9
1.3
1.2
2.5
1.9
1.8
1.9
1.3
2.5
1.9
2.4
2.5
1.9
2.5
1.3
1.9
1.2
1.3
1.9
1.9
1.8
2.5
1.9
1.2
3.1
1.9
3.1
1.9
2.5
1.9
2.4
1.9
1.3
1.2
1.3
1.2
2.4
1.3
1.2
2.4
1.2
3.1
1.3
1.3
1.9
2.8
1.3
3.0
2.5
1.9
1.3
1.2
1.9
1.2
1.3
1.9
1.3
1.3
1.9
1.9
2.5
1.8
1.9
3.1
1.2
2.5
1.9
1.9
1.3
2.5
1.9
1.2
1.9
1.9
1.9
1.9
2.5
1.9
1.2
1.3
3.1
1.9
2.5
1.9
1.3
1.9
2.5
1.9
1.9
1.2
2.5
1.9
1.2
3.1
2.4
1.9
1.9
1.2
1.9
1.9
1.9
2.5
1.2
1.9
1.3
1.9
1.9
1.9
2.5
1.2
2.5
2.5
2.5
1.9
1.9
1.9
1.9
1.3
1.8
1.9
1.9
1.3
3.0
2.5
1.2
1.2
1.8
1.3
1.9
3.1
1.9
1.9
2.5
1.9
2.5
1.8
1.3
1.2
1.3
1.9
1.3
1.9
1.2
1.9
2.5
2.5
1.9
1.3
2.5
1.3
1.9
2.5
1.9
2.5
1.2
2.5
2.5
1.9
1.2
1.9
2.5
2.4
1.9
1.9
2.5
1.3
1.2
2.5
1.9
2.4
1.9
1.9
1.9
1.9
3.0
1.9
1.9
1.9
3.0
1.8
1.3
1.3
1.9
1.2
1.9
1.2
1.8
1.9
1.9
2.5
1.9
1.3
2.4
2.5
1.9
1.9
2.5
1.9
1.9
1.3
1.8
1.2
1.8
1.9
1.9
2.5
1.2
2.4
1.3
1.9
1.9
1.9
2.5
1.3
1.9
1.9
1.3
1.8
1.9
1.9
1.9
1.3
1.9
1.3
1.2
1.9
1.2
2.5
1.9
2.5
1.9
1.2
1.9
1.8
1.9
1.2
1.9
1.3
1.9
1.9
1.9
2.5
2.4
2.5
3.1
1.9
2.5
1.9
1.2
1.3
1.9
1.9
1.3
1.9
3.0
1.9
1.3
1.2
1.9
2.5
1.9
1.3
1.2
2.4
3.0
1.2
1.9
1.9
1.2
1.3
1.3
1.9
1.3
2.5
1.3
1.9
1.3
1.3
2.4
3.1
1.3
1.8
1.9
1.9
1.9
2.8
1.9
1.9
1.2
1.9
1.9
2.5
1.2
1.8
1.2
2.5
1.3
1.9
1.2
2.4
1.2
2.5
1.9
1.9
2.5
1.9
1.3
1.8
2.5
1.9
1.9
1.9
1.8
1.9
1.2
1.2
1.9


==> cpu/tn-4-a3b4-performance-256bits-xor.csv <==
0.0
0.7
0.0
0.0
0.0
0.0
1.1
0.3
0.2
0.9
0.7
1.1
0.2
0.5
0.0
0.0
0.2
0.1
1.1


==> cpu/tn-5-a4b4-performance-128bits-h-xor.csv <==
0.0
1.9
1.9
2.5
1.2
1.2
1.2
1.9
1.3
1.3
1.2
1.2
1.2
1.2
1.3
2.5
2.5
1.9
1.2
2.5
1.2
3.0
1.2
1.2
1.9
1.9
1.9
1.2
2.5
1.9
1.2
2.5
2.5
2.5
1.9
1.3
1.9
1.2
2.4
1.8
2.5
1.9
1.2
1.3
1.9
3.0
1.3
1.9
1.8
1.9
1.9
1.2
1.9
3.0
1.2
1.3
1.9
1.8
1.2
2.5
1.2
1.9
1.9
1.9
1.9
2.5
2.5
1.9
1.2
1.2
3.1
1.9
2.5
2.5
1.3
1.9
1.2
1.9
1.9
1.9
1.9
1.3
1.2
1.2
1.9
2.5
1.2
1.9
1.9
1.9
2.5
1.3
2.4
1.2
2.5
1.9
2.5
1.3
2.5
1.3
1.2
1.9
1.3
1.3
2.4
2.4
1.3
1.2
1.2
1.2
1.9
1.2
1.9
1.9
2.5
1.9
1.9
1.2
1.3
2.4
1.2
1.2
1.8
1.2
1.9
1.3
1.9
1.8
1.8
1.9
1.9
1.2
1.3
2.4
1.3
1.2
1.3
1.3
1.9
1.9
3.0
1.2
1.9
1.9
1.2
1.3
2.5
1.3
1.9
1.3
2.5
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.9
2.5
1.9
3.1
2.4
1.2
2.4
1.3
1.2
1.2
1.9
1.9
1.9
2.5
1.9
1.9
3.1
2.5
1.9
1.2
1.3
1.9
2.4
2.5
1.9
1.9
1.9
2.5
1.2
1.2
1.3
1.2
1.2
1.9
1.3
1.2
1.8
1.8
1.3
1.2
1.9
1.2
1.9
1.2
1.3
1.9
1.9
3.1
1.9
2.5
1.2
1.9
1.2
2.5
1.9
1.2
1.3
1.2
1.2
2.5
1.2
2.5
1.9
1.9
1.9
1.9
1.3
2.4
2.5
1.9
1.2
1.3
2.5
1.2
1.9
1.2
2.4
2.5
1.9
2.5
1.3
2.5
2.4
1.9
1.2
2.5
1.2
1.2
1.3
1.2
2.5
1.3
2.5
1.2
1.9
2.5
1.9
2.5
1.9
1.3
1.3
1.3
1.3
1.2
2.5
1.9
1.9
1.2
1.9
1.8
1.2
1.2
2.5
1.9
1.2
1.2
1.9
1.9
2.5
1.9
2.5
1.9
1.9
2.5
2.5
1.9


==> cpu/tn-5-a4b4-performance-128bits-xor.csv <==
0.1
0.0
0.0
0.6
0.0
0.4
0.0
1.1
0.0
0.6
0.1
0.5
0.0
0.3
1.1
0.0
0.2
0.3
0.1
0.1


==> cpu/tn-5-a4b4-performance-256bits-h-xor.csv <==
0.6
1.2
1.9
1.2
1.3
1.2
1.8
1.9
1.9
1.2
1.9
1.9
1.9
2.5
1.3
1.9
1.8
1.9
2.4
1.3
1.9
1.2
1.3
1.9
1.2
1.3
1.3
2.5
1.9
1.9
1.9
1.3
2.5
1.3
1.2
1.9
1.3
1.9
1.9
1.9
1.9
2.5
1.9
1.2
1.3
1.9
1.3
1.9
1.3
2.5
1.2
1.3
1.2
1.9
1.2
1.2
1.9
1.8
1.2
2.5
1.2
1.2
1.2
1.2
2.5
1.9
1.2
1.3
1.9
1.9
1.2
2.5
1.9
1.9
1.2
1.3
1.9
1.9
1.9
1.2
1.9
1.9
1.3
1.9
1.3
1.2
1.9
1.2
1.2
2.5
1.3
1.9
1.2
2.5
1.2
2.5
1.3
1.2
1.2
1.2
1.2
1.9
1.9
1.3
2.5
1.2
2.5
2.5
1.3
1.9
3.1
1.9
1.3
1.3
2.5
1.9
1.9
1.2
1.2
1.2
1.9
1.9
1.9
2.5
1.9
1.9
1.3
1.2
1.9
3.1
2.4
2.4
1.2
1.2
1.2
1.9
2.5
1.9
1.9
1.2
1.2
1.9
1.3
1.2
1.9
1.9
1.2
1.2
1.3
1.9
1.3
1.2
1.9
1.9
1.9
1.9
1.2
1.9
1.9
1.2
1.9
1.9
1.9
3.1
1.9
1.2
1.9
1.9
1.9
2.5
1.9
2.5
1.3
1.2
1.3
1.2
1.2
3.0
1.3
1.3
2.5
1.2
1.3
1.9
2.5
1.9
1.9
1.2
1.2
1.2
1.9
1.2
1.3
1.3
1.9
2.5
1.2
1.3
2.5
1.2
1.3
1.2
1.2
1.3
1.2
2.5
2.5
2.5
1.2
1.9
1.9
1.2
1.2
2.5
1.9
1.2
1.3
1.9
2.5
1.2
2.5
1.2
2.5
1.9
2.5
1.9
1.9
1.2
1.9
1.9
1.2
1.9
1.3
1.3
1.3
1.9
1.9
2.5
2.5
1.3
1.9
1.9
1.3
1.3
1.2
1.9
1.3
1.2
2.4
1.9
2.5
1.9
1.9
2.5
1.2
1.3
1.2
2.5
1.2
1.9
1.9
1.9
2.5
1.3
1.9
2.5
1.9
1.3
1.9
1.3
1.3
1.9
1.9
1.8
1.2
1.3
1.2
1.9
1.3
2.5
1.9
1.3
1.2
2.5
1.3
1.9
1.3
1.2
1.3
1.2
1.9
1.3
1.9
1.3
1.2
1.2
1.9
1.9
1.9
1.9
1.9
1.9
1.2
1.9
1.2
1.9
2.5
1.9
1.9
1.2
2.4
1.3
1.9
1.2
1.2
1.8
1.9
2.5
1.9
1.9
3.1
1.8
1.2
1.9
1.9
2.5
1.3
1.2
1.9
1.2
2.5
1.9
1.2
1.2


==> cpu/tn-5-a4b4-performance-256bits-xor.csv <==
0.0
0.0
1.4
0.2
0.1
0.1
1.1
0.0
0.8
0.7
1.1
0.5
0.0
0.8
0.0
1.2
0.0
1.1
0.3
0.2

==> table_data_sizes.csv <==
Node,XorOneHundredTwentyEight,XorTwoHundredFiftySix,HXorOneHundredTwentyEight,HXorTwoHundredFiftySix  
ZTQR1,0,0,347391.1973,347390.7097  
ZTQR2,24.0000,44.0000,347391.7279,347391.8240  
ZTQR3,24.0000,44.0000,347391.5646,347392.4809  
ZTQR4,24.0000,44.0000,347390.0544,347391.4956  


==> table_data_times.csv <==
Node,XorOneHundredTwentyEight,XorTwoHundredFiftySix,HXorOneHundredTwentyEight,HXorTwoHundredFiftySix 
ZTQR1,0,0,42.8812,43.4455 
ZTQR2,0.188048,0.190388,84.486,84.5704 
ZTQR3,0.386344,0.387991,84.5726,83.7578 
ZTQR4,0.383542,0.381424,84.2091,83.3372 
ZTQR5,0.198581,0.196537,46.0882,45.892 

